Time-harmonic waves in Korteweg and nematic-Korteweg fluids

We derive the Helmholtz--Korteweg equation, which models acoustic waves in Korteweg fluids. We further derive a nematic variant of the Helmholtz-Korteweg equation, which incorporates an additional orientational term in the stress tensor. Its dispersion relation coincides with that arising in Virga's analysis of the Euler-Korteweg equations, which we extend to consider imaginary wave numbers and the effect of boundary conditions. In particular, our extensions allow us to analyze the effect of nematic orientation on the penetration depth of evanescent plane waves, and on the scattering of sound waves by obstacles. Furthermore, we make new, experimentally-verifiable predictions for the effect of boundary conditions for a modification of the Mullen-L\"uthi-Stephen experiment, and for the scattering of acoustic waves in nematic-Korteweg fluids by a circular obstacle.

==> data/pml_0.001_0.0005_n1_0.0_n2_0.0.csv <==
index,y,F
0,0.1,0.9879960462940921
1,0.10290290290290291,0.971854465156029
2,0.10580580580580581,0.9552624120525467
3,0.10870870870870872,0.9377696848518167
4,0.11161161161161162,0.9190623730499857
5,0.11451451451451453,0.8990039582845712
6,0.11741741741741743,0.8773878651492227
7,0.12032032032032032,0.8539494175136068
8,0.12322322322322322,0.8285427618389068
9,0.12612612612612614,0.8010881467818871
10,0.12902902902902902,0.7715164210595665
11,0.13193193193193192,0.7397893553122846
12,0.13483483483483483,0.7059125263445205
13,0.13773773773773773,0.6699116585221313
14,0.14064064064064064,0.6318351848449089
15,0.14354354354354354,0.5917574827284794
16,0.14644644644644644,0.5497792262816471
17,0.14934934934934935,0.5060150107844413
18,0.15225225225225225,0.4605949460225246
19,0.15515515515515516,0.4136653972104107
20,0.15805805805805806,0.3653866703691415
21,0.16096096096096096,0.3159306962847765
22,0.16386386386386387,0.2654788475249769
23,0.16676676676676677,0.2142212754607202
24,0.16966966966966968,0.16235556999588835
25,0.17257257257257258,0.11008492744543291
26,0.17547547547547548,0.0576169001859359
27,0.1783783783783784,0.0051621554594922375
28,0.1812812812812813,-0.04706676538623302
29,0.1841841841841842,-0.09885669603409186
30,0.1870870870870871,-0.14999504047606568
31,0.18998998998999,-0.20027103148410388
32,0.1928928928928929,-0.24947693825589182
33,0.1957957957957958,-0.29740902762475935
34,0.19869869869869872,-0.343868559566906
35,0.20160160160160162,-0.3886627839464708
36,0.20450450450450453,-0.4316059360981838
37,0.20740740740740743,-0.47252023241001284
38,0.2103103103103103,-0.5112368730517799
39,0.2132132132132132,-0.5475968002273223
40,0.2161161161161161,-0.5814510322388321
41,0.21901901901901902,-0.612661621191159
42,0.22192192192192192,-0.6411022761701194
43,0.22482482482482483,-0.6666591217913724
44,0.22772772772772773,-0.6892313329146942
45,0.23063063063063063,-0.7087313257028681
46,0.23353353353353354,-0.7250850864239542
47,0.23643643643643644,-0.7382325043205799
48,0.23933933933933935,-0.7481277044792337
49,0.24224224224224225,-0.754739380699552
50,0.24514514514514515,-0.758051128363613
51,0.24804804804804806,-0.7580608857988554
52,0.250950950950951,-0.7547792260191506
53,0.25385385385385384,-0.7482320230691724
54,0.25675675675675674,-0.7384605947163092
55,0.25965965965965965,-0.7255210926141852
56,0.26256256256256255,-0.7094838924671691
57,0.26546546546546546,-0.6904329841948771
58,0.26836836836836836,-0.6684653620966784
59,0.27127127127127126,-0.643690415016202
60,0.27417417417417417,-0.6162293165058399
61,0.27707707707707707,-0.5862144149912558
62,0.27997997997998,-0.5537886239358847
63,0.2828828828828829,-0.5191048170143
64,0.2857857857857858,-0.482325542004855
65,0.2886886886886887,-0.4436220928435329
66,0.2915915915915916,-0.40317364735232236
67,0.2944944944944945,-0.3611667205429659
68,0.2973973973973974,-0.31779448862574955
69,0.3003003003003003,-0.27325611301829617
70,0.3032032032032032,-0.22775527720694702
71,0.3061061061061061,-0.1815002504583283
72,0.309009009009009,-0.13470249476615076
73,0.3119119119119119,-0.08757452278235095
74,0.3148148148148148,-0.04032905629800965
75,0.31771771771771773,0.0068218152143938865
76,0.3206206206206206,0.05366746676176074
77,0.32352352352352354,0.0999993167520019
78,0.3264264264264264,0.14561276595615824
79,0.32932932932932935,0.1903076299343604
80,0.3322322322322322,0.2338885335395688
81,0.33513513513513515,0.27616567091295907
82,0.338038038038038,0.3169555654792777
83,0.34094094094094096,0.3560818299422277
84,0.3438438438438438,0.39337592627982537
85,0.34674674674674677,0.4286779257397851
86,0.3496496496496496,0.46183726883487797
87,0.3525525525525526,0.49271352533831236
88,0.3554554554554554,0.5211771542790964
89,0.3583583583583584,0.5471102639374179
90,0.36126126126126124,0.5704073718400057
91,0.3641641641641642,0.5909761520015244
92,0.36706706706706704,0.608736125497444
93,0.36996996996997,0.6236185728499379
94,0.37287287287287285,0.6355693791664973
95,0.3757757757757758,0.6445487205118208
96,0.37867867867867866,0.6505308434503205
97,0.3815815815815816,0.6535038445886353
98,0.38448448448448447,0.6534694501181391
99,0.3873873873873874,0.6504427953574514
100,0.3902902902902903,0.6444522042949479
101,0.39319319319319324,0.6355389691312692
102,0.3960960960960961,0.6237571298218333
103,0.39899899899899904,0.6091732536193415
104,0.4019019019019019,0.5918662146162945
105,0.40480480480480485,0.571926973287496
106,0.4077077077077077,0.5494583560325685
107,0.41061061061061055,0.5245748347184598
108,0.4135135135135135,0.49740241529838575
109,0.41641641641641636,0.4680790756744397
110,0.4193193193193193,0.43675130883363644
111,0.42222222222222217,0.4035736396281148
112,0.4251251251251251,0.3687061518280416
113,0.428028028028028,0.332316155477768
114,0.43093093093093093,0.29457752509253876
115,0.4338338338338338,0.2556697614908423
116,0.43673673673673674,0.2157770949536088
117,0.4396396396396396,0.1750875260054744
118,0.44254254254254255,0.13379218367032764
119,0.4454454454454454,0.09208434241252478
120,0.44834834834834836,0.05015847304529906
121,0.4512512512512512,0.008209333050945539
122,0.45415415415415417,-0.0335689430990211
123,0.457057057057057,-0.07498375362368195
124,0.45995995995996,-0.1158449391125551
125,0.4628628628628628,-0.15596569220541184
126,0.4657657657657658,-0.19516346727211775
127,0.46866866866866863,-0.23326089009244855
128,0.4715715715715716,-0.27008666753593136
129,0.47447447447447444,-0.3054765046132894
130,0.4773773773773774,-0.339274147244913
131,0.48028028028028025,-0.37132957049757376
132,0.4831831831831832,-0.40150104940260306
133,0.48608608608608606,-0.4296565654109904
134,0.488988988988989,-0.4556741693015949
135,0.49189189189189186,-0.47944234099609473
136,0.4947947947947948,-0.5008601673577061
137,0.49769769769769767,-0.5198386732204439
138,0.5006006006006006,-0.5363008436084794
139,0.5035035035035035,-0.5501814503611838
140,0.5064064064064064,-0.5614272462631347
141,0.5093093093093093,-0.5699971591741179
142,0.5122122122122122,-0.5758624861591326
143,0.5151151151151151,-0.5790070876183963
144,0.5180180180180181,-0.5794275814173481
145,0.5209209209209209,-0.5771335370166527
146,0.5238238238238239,-0.5721476696022048
147,0.5267267267267267,-0.5645053837851641
148,0.5296296296296297,-0.5542530084401427
149,0.5325325325325325,-0.5414490516325196
150,0.5354354354354354,-0.5261640668363572
151,0.5383383383383383,-0.5084800741146468
152,0.5412412412412412,-0.4884899819297259
153,0.5441441441441441,-0.466297008953689
154,0.547047047047047,-0.44201410587880874
155,0.54994994994995,-0.41576337722794415
156,0.5528528528528528,-0.38767550316496463
157,0.5557557557557558,-0.3578891613051557
158,0.5586586586586586,-0.3265504485256442
159,0.5615615615615616,-0.29381230277910414
160,0.5644644644644644,-0.25983397463337277
161,0.5673673673673674,-0.22478012350732546
162,0.5702702702702702,-0.18881955379089177
163,0.5731731731731732,-0.15212432845432217
164,0.576076076076076,-0.11486919722614654
165,0.578978978978979,-0.07723085803510427
166,0.5818818818818818,-0.039387209124468525
167,0.5847847847847848,-0.0015164972036318357
168,0.5876876876876876,0.03620351083239596
169,0.5905905905905906,0.07359635618351314
170,0.5934934934934935,0.11048771642502761
171,0.5963963963963964,0.14670623378818323
172,0.5992992992992993,0.18208434344066146
173,0.6022022022022021,0.21645910176710526
174,0.6051051051051051,0.2496730146496282
175,0.6080080080080079,0.2815748660228491
176,0.6109109109109109,0.3120201116401312
177,0.6138138138138137,0.34087064300993103
178,0.6167167167167167,0.3679966120961462
179,0.6196196196196195,0.3932771159444828
180,0.6225225225225225,0.4166005319898328
181,0.6254254254254253,0.43786485336363506
182,0.6283283283283283,0.45697802420125144
183,0.6312312312312311,0.4738582749493286
184,0.6341341341341341,0.48843445767317295
185,0.637037037037037,0.5006463813641154
186,0.6399399399399399,0.510445147246883
187,0.6428428428428428,0.5177934838298609
188,0.6457457457457457,0.5226660717726511
189,0.6486486486486486,0.5250498614427962
190,0.6515515515515515,0.5249428349838328
191,0.6544544544544544,0.5223539503608703
192,0.6573573573573573,0.5173042790624944
193,0.6602602602602602,0.5098267714263517
194,0.6631631631631631,0.4999658447938975
195,0.666066066066066,0.4877769853543198
196,0.668968968968969,0.47332634998846
197,0.6718718718718718,0.4566903681127369
198,0.6747747747747748,0.43795534352306587
199,0.6776776776776776,0.41721705623878613
200,0.6805805805805806,0.39458036434657706
201,0.6834834834834834,0.3701588058443869
202,0.6863863863863864,0.3440742004853481
203,0.6892892892892892,0.3164560056803757
204,0.6921921921921922,0.2874400234855612
205,0.695095095095095,0.2571682307769383
206,0.697997997997998,0.22578812642160845
207,0.7009009009009008,0.19345196331161663
208,0.7038038038038038,0.1603159825912202
209,0.7067067067067067,0.12653964788417935
210,0.7096096096096096,0.09228487952102565
211,0.7125125125125125,0.05771528876635286
212,0.7154154154154154,0.022995412046085247
213,0.7183183183183183,-0.011710054825231755
214,0.7212212212212211,-0.04623702225399069
215,0.7241241241241241,-0.08042277289227802
216,0.7270270270270269,-0.11410673953736684
217,0.7299299299299299,-0.1471309174144112
218,0.7328328328328327,-0.1793408705762253
219,0.7357357357357357,-0.2105869284182904
220,0.7386386386386385,-0.2407246132311196
221,0.7415415415415415,-0.26961518748451674
222,0.7444444444444444,-0.2971262064130269
223,0.7473473473473473,-0.3231320638224935
224,0.7502502502502502,-0.34751453789659914
225,0.7531531531531531,-0.37016333700341986
226,0.756056056056056,-0.39097664550196815
227,0.7589589589589589,-0.4098616695487467
228,0.7618618618618618,-0.4267351829042918
229,0.7647647647647647,-0.441524072739725
230,0.7676676676676676,-0.45416574881165933
231,0.7705705705705705,-0.4646070317260097
232,0.7734734734734734,-0.47280492759493864
233,0.7763763763763764,-0.4787277346814363
234,0.7792792792792792,-0.4823549313840114
235,0.7821821821821822,-0.4836770401861855
236,0.785085085085085,-0.48269549160598285
237,0.787987987987988,-0.479422488145424
238,0.7908908908908908,-0.4738808682400171
239,0.7937937937937938,-0.4661039702082498
240,0.7966966966966966,-0.45613549620108185
241,0.7995995995995996,-0.444029376151436
242,0.8025025025025024,-0.4298496328000102
243,0.8054054054054054,-0.4136702619536575
244,0.8083083083083082,-0.3955750074521997
245,0.8112112112112112,-0.37565640922218374
246,0.814114114114114,-0.3540142211439421
247,0.817017017017017,-0.3307561531558493
248,0.8199199199199199,-0.3059975288593686
249,0.8228228228228228,-0.2798606454398674
250,0.8257257257257257,-0.25247406207152506
251,0.8286286286286286,-0.22397189984805962
252,0.8315315315315315,-0.19449314171347015
253,0.8344344344344344,-0.16418093239276244
254,0.8373373373373373,-0.1331818783226922
255,0.8402402402402402,-0.10164534758248991
256,0.8431431431431431,-0.0697227698246046
257,0.8460460460460459,-0.03756693620542954
258,0.8489489489489489,-0.0053312993160402194
259,0.8518518518518517,0.02683072688706758
260,0.8547547547547547,0.0587666033202226
261,0.8576576576576576,0.09032477274665898
262,0.8605605605605605,0.12135582495677184
263,0.8634634634634634,0.1517136644123745
264,0.8663663663663663,0.18125604950132707
265,0.8692692692692692,0.20984513121111115
266,0.8721721721721721,0.23734799180242216
267,0.875075075075075,0.26363718348274384
268,0.8779779779779779,0.28859126707994104
269,0.8808808808808808,0.31209535071583405
270,0.8837837837837837,0.3340416284797906
271,0.8866866866866866,0.35432991910230216
272,0.8895895895895896,0.37286820462857334
273,0.8924924924924924,0.38957316909210077
274,0.8953953953953954,0.4043707371882603
275,0.8982982982982982,0.41719661323325374
276,0.9012012012012012,0.4279964740762522
277,0.904104104104104,0.43672390071515227
278,0.907007007007007,0.443342044244994
279,0.9099099099099098,0.447824998286366
280,0.9128128128128128,0.4501576216718648
281,0.9157157157157156,0.4503353294513343
282,0.9186186186186186,0.44836388663236615
283,0.9215215215215214,0.4442592019207944
284,0.9244244244244244,0.43804712146119557
285,0.9273273273273273,0.4297632225773848
286,0.9302302302302302,0.4194526075129127
287,0.9331331331331331,0.407169697171565
288,0.936036036036036,0.39297802485785693
289,0.9389389389389389,0.37695003001753485
290,0.9418418418418418,0.3591668519780684
291,0.9447447447447447,0.3397181236891538
292,0.9476476476476476,0.31870176546320517
293,0.9505505505505505,0.2962230303443601
294,0.9534534534534534,0.27239253027858107
295,0.9563563563563563,0.24732725071362288
296,0.9592592592592593,0.22114992613027296
297,0.9621621621621621,0.1939883556001588
298,0.9650650650650651,0.1659747227610922
299,0.9679679679679679,0.13724491579243192
300,0.9708708708708708,0.10793784739042944
301,0.9737737737737737,0.07819477474358512
302,0.9766766766766766,0.04815861950800562
303,0.9795795795795795,0.01797328778274917
304,0.9824824824824824,-0.012217019633109494
305,0.9853853853853853,-0.04226852542351993
306,0.9882882882882882,-0.07203844656762562
307,0.9911911911911911,-0.10138573992473192
308,0.994094094094094,-0.13017180846153778
309,0.996996996996997,-0.15826119417155438
310,0.9998998998998998,-0.1855222712706126
311,1.0028028028028029,-0.2118276777943226
312,1.0057057057057057,-0.2370537485350075
313,1.0086086086086086,-0.2610825419213407
314,1.0115115115115114,-0.28380276707441116
315,1.0144144144144145,-0.30511008047647786
316,1.0173173173173173,-0.32490738263971397
317,1.0202202202202202,-0.34310512065419785
318,1.023123123123123,-0.359621650471574
319,1.026026026026026,-0.3743834548459095
320,1.028928928928929,-0.3873254137855032
321,1.0318318318318318,-0.3983911015751557
322,1.0347347347347347,-0.4075330754250353
323,1.0376376376376377,-0.4147131641195481
324,1.0405405405405406,-0.4199027566662076
325,1.0434434434434434,-0.4230830909445056
326,1.0463463463463463,-0.42424554235478146
327,1.0492492492492493,-0.42339191246709096
328,1.0521521521521522,-0.42053422572925875
329,1.055055055055055,-0.41569173573824897
330,1.0579579579579579,-0.4088928033448176
331,1.060860860860861,-0.40017592609050306
332,1.0637637637637638,-0.3895892357132833
333,1.0666666666666667,-0.3771900013927576
334,1.0695695695695695,-0.3630441329953306
335,1.0724724724724726,-0.3472256843193968
336,1.0753753753753754,-0.3298163563405274
337,1.0782782782782783,-0.3109050004566477
338,1.0811811811811811,-0.2905871217332261
339,1.0840840840840842,-0.26896438214845403
340,1.086986986986987,-0.24614410383843788
341,1.0898898898898899,-0.22223877234237113
342,1.0927927927927927,-0.19736552644147942
343,1.0956956956956956,-0.17164563255918153
344,1.0985985985985987,-0.1452040937130583
345,1.1015015015015015,-0.11816911087811705
346,1.1044044044044043,-0.0906715712900354
347,1.1073073073073074,-0.06284415795513938
348,1.1102102102102103,-0.03482054290081286
349,1.1131131131131131,-0.006734428594004568
350,1.116016016016016,0.021281014974458973
351,1.118918918918919,0.04909409717677479
352,1.1218218218218219,0.07657513309671958
353,1.1247247247247247,0.10359682686416591
354,1.1276276276276276,0.13003478077150804
355,1.1305305305305307,0.15576800439010122
356,1.1334334334334335,0.18067942368668694
357,1.1363363363363364,0.20465639013984036
358,1.1392392392392392,0.2275911898563961
359,1.1421421421421423,0.2493815526878861
360,1.1450450450450451,0.26993116134696815
361,1.147947947947948,0.2891501605238696
362,1.1508508508508508,0.3069556660028151
363,1.1537537537537539,0.3232722737784644
364,1.1566566566566567,0.33803256917234104
365,1.1595595595595596,0.3511776359492745
366,1.1624624624624624,0.362657556808001
367,1.1653653653653655,0.37242992291689736
368,1.1682682682682684,0.38045770612286434
369,1.1711711711711712,0.38671318727295745
370,1.174074074074074,0.3911783028532055
371,1.1769769769769771,0.39384434396026285
372,1.17987987987988,0.39471165527305646
373,1.1827827827827828,0.3937893340244373
374,1.1856856856856857,0.3910949289728284
375,1.1885885885885887,0.38665413937387416
376,1.1914914914914916,0.380500513952091
377,1.1943943943943944,0.37267514987251454
378,1.1972972972972973,0.36322639171235077
379,1.2002002002002004,0.352209530432623
380,1.2031031031031032,0.3396865023498258
381,1.206006006006006,0.3257255881075686
382,1.208908908908909,0.3104011116482285
383,1.211811811811812,0.2937931391845973
384,1.2147147147147148,0.27598717989478494
385,1.2176176176176177,0.2570742991142072
386,1.2205205205205205,0.23715042866737723
387,1.2234234234234234,0.21631554662511626
388,1.2263263263263264,0.19467351982146794
389,1.2292292292292293,0.17233144615324406
390,1.2321321321321321,0.14939839119569573
391,1.235035035035035,0.12598554923993918
392,1.237937937937938,0.10220446322280144
393,1.240840840840841,0.07816653059057804
394,1.2437437437437437,0.05398263091796669
395,1.2466466466466466,0.029762753527018793
396,1.2495495495495497,0.00561536554754459
397,1.2524524524524525,-0.01835277060923121
398,1.2553553553553554,-0.04203632963567766
399,1.2582582582582582,-0.06533228413626099
400,1.2611611611611613,-0.08814031481247314
401,1.2640640640640641,-0.11036321345842202
402,1.266966966966967,-0.1319072859564403
403,1.2698698698698698,-0.15268275527267558
404,1.272772772772773,-0.17260416445269178
405,1.2756756756756757,-0.19159077961706078
406,1.2785785785785786,-0.20956699295696846
407,1.2814814814814814,-0.2264627257298076
408,1.2843843843843845,-0.24221383125477688
409,1.2872872872872874,-0.2567624979084751
410,1.2901901901901902,-0.27005765212050487
411,1.293093093093093,-0.2820553613690665
412,1.2959959959959961,-0.2927192371765569
413,1.298898898898899,-0.3020208423202965
414,1.3018018018018018,-0.3099392782207609
415,1.3047047047047047,-0.3164558507316856
416,1.3076076076076077,-0.3215577364652512
417,1.3105105105105106,-0.3252396029519435
418,1.3134134134134134,-0.3275033012021641
419,1.3163163163163163,-0.32835755826783847
420,1.3192192192192194,-0.32781766980402394
421,1.3221221221221222,-0.3259051926305199
422,1.325025025025025,-0.32264763729347523
423,1.327927927927928,-0.31807816062699834
424,1.330830830830831,-0.31223525831476423
425,1.3337337337337338,-0.3051624574516267
426,1.3366366366366367,-0.296907868908351
427,1.3395395395395395,-0.2875242720443362
428,1.3424424424424424,-0.2770691327379262
429,1.3453453453453454,-0.26560378168483934
430,1.3482482482482483,-0.2531930565689778
431,1.3511511511511511,-0.2399049514512582
432,1.354054054054054,-0.22581026615845132
433,1.356956956956957,-0.2109822556720155
434,1.35985985985986,-0.19549627951693702
435,1.3627627627627628,-0.1794294511505594
436,1.3656656656656656,-0.16286028735142352
437,1.3685685685685687,-0.14586835760810113
438,1.3714714714714715,-0.1285339335080357
439,1.3743743743743744,-0.11093763812637092
440,1.3772772772772772,-0.09315984597786764
441,1.3801801801801803,-0.07528018454024725
442,1.3830830830830831,-0.057380345122941254
443,1.385985985985986,-0.0395398805654861
444,1.3888888888888888,-0.021835483614738374
445,1.391791791791792,-0.004340905473772017
446,1.3946946946946948,0.012873125649216558
447,1.3975975975975976,0.029738985992016326
448,1.4005005005005005,0.04619223768949684
449,1.4034034034034035,0.0621717102247102
450,1.4063063063063064,0.07761958187998692
451,1.4092092092092092,0.09248146118804293
452,1.412112112112112,0.10670646838307496
453,1.4150150150150151,0.12024731685186274
454,1.417917917917918,0.13306039458486502
455,1.4208208208208208,0.14510584562732595
456,1.4237237237237237,0.15634765153037095
457,1.4266266266266268,0.1667537128021085
458,1.4295295295295296,0.17629593035872712
459,1.4324324324324325,0.18495028697560065
460,1.4353353353353353,0.19269692873838437
461,1.4382382382382384,0.19952024649411682
462,1.4411411411411412,0.2054088233778893
463,1.444044044044044,0.21035523117140767
464,1.446946946946947,0.21435701229226184
465,1.44984984984985,0.21741647708672016
466,1.4527527527527528,0.2195407642357713
467,1.4556556556556557,0.2207419464840077
468,1.4585585585585585,0.22103713636850758
469,1.4614614614614616,0.22044857394219172
470,1.4643643643643645,0.21900150881662456
471,1.4672672672672673,0.21672161207685484
472,1.4701701701701702,0.21363732847016648
473,1.473073073073073,0.20977992330678333
474,1.475975975975976,0.20518326450857452
475,1.478878878878879,0.19988344549826517
476,1.4817817817817818,0.1939184930695844
477,1.4846846846846846,0.18732842727022983
478,1.4875875875875877,0.180155020753409
479,1.4904904904904905,0.17244158309341479
480,1.4933933933933934,0.1642327451011954
481,1.4962962962962962,0.15557424313992976
482,1.4991991991991993,0.1465127034405998
483,1.5021021021021022,0.13709542641756606
484,1.505005005005005,0.12737017098413753
485,1.5079079079079079,0.11738493886814694
486,1.510810810810811,0.10718775892752298
487,1.5137137137137138,0.09682647146586681
488,1.5166166166166166,0.08634851254802038
489,1.5195195195195195,0.07580069831564297
490,1.5224224224224225,0.06522900930278293
491,1.5253253253253254,0.054678374751454074
492,1.5282282282282282,0.04419245692720431
493,1.531131131131131,0.03381343543469195
494,1.5340340340340342,0.023581791533257578
495,1.536936936936937,0.01353609245250032
496,1.5398398398398399,0.003712775707846553
497,1.5427427427427427,-0.005854066583873785
498,1.5456456456456458,-0.015132903388855147
499,1.5485485485485486,-0.024094980440740744
500,1.5514514514514515,-0.03271441488617761
501,1.5543543543543543,-0.040965201704128276
502,1.5572572572572574,-0.04882176628330598
503,1.5601601601601602,-0.05626165155809693
504,1.563063063063063,-0.06326537023304489
505,1.565965965965966,-0.06981630554889104
506,1.568868868868869,-0.07590061204861709
507,1.5717717717717719,-0.08150711634348588
508,1.5746746746746747,-0.08662721787908594
509,1.5775775775775776,-0.0912547897013722
510,1.5804804804804806,-0.0953860792227087
511,1.5833833833833835,-0.09901960898790968
512,1.5862862862862863,-0.10215607744028353
513,1.5891891891891892,-0.10479825968767381
514,1.592092092092092,-0.1069509082685016
515,1.594994994994995,-0.10862065391780802
516,1.597897897897898,-0.10981590633329572
517,1.6008008008008008,-0.11054675494137198
518,1.6037037037037036,-0.11082486966319022
519,1.6066066066066067,-0.11066340168069241
520,1.6095095095095096,-0.11007688420265134
521,1.6124124124124124,-0.10908113323071253
522,1.6153153153153152,-0.1076931483254367
523,1.6182182182182183,-0.10593101337234175
524,1.6211211211211212,-0.10381379734794526
525,1.624024024024024,-0.10136145508580623
526,1.6269269269269269,-0.0985947280425675
527,1.62982982982983,-0.09553504506399771
528,1.6327327327327328,-0.09220442315103441
529,1.6356356356356356,-0.08862536822582469
530,1.6385385385385385,-0.08482077589776871
531,1.6414414414414416,-0.08081383222956065
532,1.6443443443443444,-0.07662791476272753
533,1.6472472472472472,-0.07228652752808506
534,1.65015015015015,-0.0678131280214411
535,1.6530530530530532,-0.06323119474037674
536,1.655955955955956,-0.05856497396619659
537,1.6588588588588589,-0.053838073364949786
538,1.6617617617617617,-0.04907302741537906
539,1.6646646646646648,-0.044291362962235334
540,1.6675675675675676,-0.03951359029410442
541,1.6704704704704705,-0.03475920757199273
542,1.6733733733733733,-0.030046705454287982
543,1.6762762762762764,-0.025393571721718296
544,1.6791791791791792,-0.02081629590231321
545,1.682082082082082,-0.01633037389636099
546,1.684984984984985,-0.011950312601369759
547,1.687887887887888,-0.007689634537026306
548,1.6907907907907909,-0.0035608824701571303
549,1.6936936936936937,0.0004243759603142043
550,1.6965965965965966,0.004255543618405846
551,1.6994994994994996,0.007922989246118894
552,1.7024024024024025,0.01141804283847668
553,1.7053053053053053,0.014732991018566772
554,1.7082082082082082,0.017861072412580354
555,1.711111111111111,0.020796473024852873
556,1.714014014014014,0.023534321612904648
557,1.716916916916917,0.026070685062480517
558,1.7198198198198198,0.028402563762591426
559,1.7227227227227226,0.030527886980554142
560,1.7256256256256257,0.03244550823703176
561,1.7285285285285286,0.03415520068107386
562,1.7314314314314314,0.03565765246515754
563,1.7343343343343343,0.036954462120227426
564,1.7372372372372373,0.03804813393073618
565,1.7401401401401402,0.03894207330968462
566,1.743043043043043,0.03964058217366273
567,1.7459459459459459,0.04014885431788958
568,1.748848848848849,0.040472970791254
569,1.7517517517517518,0.04061989527135479
570,1.7546546546546546,0.04059746943954132
571,1.7575575575575575,0.040412555151257495
572,1.7604604604604606,0.04007181194914343
573,1.7633633633633634,0.0395841513167517
574,1.7662662662662663,0.03895852196183277
575,1.769169169169169,0.038203886539247736
576,1.7720720720720722,0.03732920566248484
577,1.774974974974975,0.03634342191517641
578,1.7778778778778779,0.03525544386261509
579,1.7807807807807807,0.034074130063270765
580,1.7836836836836838,0.03280827308030697
581,1.7865865865865866,0.03146658349309801
582,1.7894894894894895,0.030057673908744954
583,1.7923923923923923,0.02859004297359271
584,1.7952952952952954,0.02707205938474642
585,1.7981981981981983,0.02551194590158854
586,1.801101101101101,0.023917763357294886
587,1.804004004004004,0.022297394670351633
588,1.806906906906907,0.020658528856071758
589,1.8098098098098099,0.01900864503811219
590,1.8127127127127127,0.017354996459989704
591,1.8156156156156156,0.015704594496598
592,1.8185185185185186,0.014064192665724194
593,1.8214214214214215,0.01244027063956588
594,1.8243243243243243,0.010839018256247064
595,1.8272272272272272,0.009266319531335278
596,1.8301301301301303,0.0077277366693579794
597,1.833033033033033,0.006228494075319711
598,1.835935935935936,0.004773462366217958
599,1.8388388388388388,0.0033671423825603385
600,1.8417417417417417,0.0020136491998810494
601,1.8446446446446447,0.0007166961402574655
602,1.8475475475475476,-0.0005204212161728158
603,1.8504504504504504,-0.0016948410196959912
604,1.8533533533533533,-0.0028041511395049306
605,1.8562562562562563,-0.003846405152182826
606,1.8591591591591592,-0.004820138330186093
607,1.862062062062062,-0.005724383630328352
608,1.8649649649649649,-0.006558687682263306
609,1.867867867867868,-0.007323126776968438
610,1.8707707707707708,-0.008018322312209477
611,1.8736736736736737,-0.008645377396039723
612,1.8765765765765765,-0.009205420966656361
613,1.8794794794794796,-0.009699654071331311
614,1.8823823823823824,-0.010129433721330931
615,1.8852852852852853,-0.0104962647921825
616,1.8881881881881881,-0.010801791311670438
617,1.8910910910910912,-0.01104778774783263
618,1.893993993993994,-0.011236150296956758
619,1.896896896896897,-0.011368888171576707
620,1.8997997997997997,-0.011448114888468832
621,1.9027027027027028,-0.011476039556648327
622,1.9056056056056057,-0.011454958165365558
623,1.9085085085085085,-0.011387244872102388
624,1.9114114114114114,-0.011275343290568536
625,1.9143143143143144,-0.011121757778697875
626,1.9172172172172173,-0.010929044726644839
627,1.9201201201201201,-0.010699803844780668
628,1.923023023023023,-0.010436669451689822
629,1.925925925925926,-0.01014230176216624
630,1.928828828828829,-0.009819378175209819
631,1.9317317317317317,-0.009470584562022561
632,1.9346346346346346,-0.009098606554005045
633,1.9375375375375377,-0.00870612083075269
634,1.9404404404404405,-0.008295786408052211
635,1.9433433433433434,-0.007870235925877777
636,1.9462462462462462,-0.007432066936387485
637,1.9491491491491493,-0.006983833191919602
638,1.9520520520520521,-0.006528035932989062
639,1.954954954954955,-0.006067115176283587
640,1.9578578578578578,-0.005603441002660166
641,1.9607607607607607,-0.005139304845141355
642,1.9636636636636637,-0.004676910776911578
643,1.9665665665665666,-0.004218366799313606
644,1.9694694694694694,-0.0037656761298446788
645,1.9723723723723723,-0.003320728490152989
646,1.9752752752752754,-0.002885291394033947
647,1.9781781781781782,-0.0024610014354266457
648,1.981081081081081,-0.00204935557641001
649,1.983983983983984,-0.0016517024351992546
650,1.986886886886887,-0.0012692335741421614
651,1.9897897897897898,-0.0009029747877155368
652,1.9926926926926927,-0.0005537773905213715
653,1.9955955955955955,-0.00022230950528329238
654,1.9984984984984986,9.09790849335071e-05
655,2.0014014014014014,0.0003862329768543724
656,2.0043043043043043,0.0006634036303871731
657,2.007207207207207,0.0009223708046244537
658,2.01011011011011,0.0011631034338423609
659,2.013013013013013,0.0013856562881897174
660,2.0159159159159157,0.0015901666343771002
661,2.0188188188188185,0.0017768508963659111
662,2.021721721721722,0.0019460013160574785
663,2.0246246246246247,0.002097976615209161
664,2.0275275275275275,0.002233019810980853
665,2.0304304304304304,0.0023513270507336255
666,2.033333333333333,0.0024531795722850785
667,2.036236236236236,0.0025389222813920927
668,2.039139139139139,0.0026089593528049893
669,2.0420420420420418,0.0026637498313216946
670,2.044944944944945,0.0027038032328419196
671,2.047847847847848,0.0027296751454212974
672,2.0507507507507508,0.0027419628303255927
673,2.0536536536536536,0.0027413008230848415
674,2.0565565565565564,0.0027283565345475242
675,2.0594594594594593,0.0027038258519347285
676,2.062362362362362,0.002668428739894326
677,2.065265265265265,0.0026229048415551304
678,2.0681681681681683,0.0025680090795810614
679,2.071071071071071,0.0025045072572253448
680,2.073973973973974,0.0024331716593846264
681,2.076876876876877,0.0023547766536531787
682,2.0797797797797797,0.002270094857472416
683,2.0826826826826825,0.002179915111332129
684,2.0855855855855854,0.0020850090066169853
685,2.0884884884884882,0.0019861204719767997
686,2.091391391391391,0.0018839708200829096
687,2.0942942942942944,0.0017792536354466187
688,2.097197197197197,0.0016726296622377123
689,2.1001001001001,0.001564721692102822
690,2.103003003003003,0.001456109451983947
691,2.1059059059059058,0.001347324491936895
692,2.1088088088088086,0.0012388450729497423
693,2.111711711711712,0.0011310910547612664
694,2.1146146146146148,0.0010244187836794811
695,2.1175175175175176,0.0009191182647565096
696,2.1204204204204204,0.0008155712972057925
697,2.1233233233233233,0.0007142137650388721
698,2.126226226226226,0.0006154077778891098
699,2.129129129129129,0.0005194769919616814
700,2.132032032032032,0.0004267081883921559
701,2.134934934934935,0.00033735285160507256
702,2.137837837837838,0.0002516287476725724
703,2.140740740740741,0.00016972150267290505
704,2.1436436436436437,9.178618104906485e-05
705,2.1465465465465465,1.7948863967361667e-05
706,2.1494494494494494,-5.169158571091292e-05
707,2.1523523523523522,-0.00011704538805340405
708,2.155255255255255,-0.00017805211511410027
709,2.1581581581581584,-0.00023468580431152666
710,2.161061061061061,-0.00028694301242707305
711,2.163963963963964,-0.0003348412149817254
712,2.166866866866867,-0.0003784172056127091
713,2.1697697697697698,-0.00041772549545017544
714,2.1726726726726726,-0.000452836712493882
715,2.1755755755755755,-0.00048383600098986896
716,2.1784784784784783,-0.0005108214208071392
717,2.1813813813813816,-0.0005339023468143396
718,2.1842842842842844,-0.0005531978682564262
719,2.1871871871871873,-0.0005688351881313639
720,2.19009009009009,-0.0005809480225667901
721,2.192992992992993,-0.000589675000196697
722,2.195895895895896,-0.0005951580831756337
723,2.1987987987987987,-0.0005975583479513674
724,2.2017017017017015,-0.0005970598516918076
725,2.204604604604605,-0.0005938430432194609
726,2.2075075075075077,-0.0005880878080274092
727,2.2104104104104105,-0.0005799730975690414
728,2.2133133133133134,-0.0005696765585477916
729,2.2162162162162162,-0.0005573741622068723
730,2.219119119119119,-0.0005432398336190097
731,2.222022022022022,-0.0005274450809761788
732,2.2249249249249248,-0.0005101586248793379
733,2.2278278278278276,-0.0004915460276281642
734,2.230730730730731,-0.00047176932251078547
735,2.2336336336336338,-0.0004509866430935266
736,2.2365365365365366,-0.00042935185277523803
737,2.2394394394394395,-0.0004070151433484373
738,2.2423423423423423,-0.0003841210871026676
739,2.245245245245245,-0.00036080772471933434
740,2.248148148148148,-0.0003372074053546387
741,2.251051051051051,-0.00031344645214575426
742,2.253953953953954,-0.00028964482771700256
743,2.256856856856857,-0.00026591579968604295
744,2.25975975975976,-0.0002423656061700297
745,2.2626626626626627,-0.00021909312129180338
746,2.2655655655655655,-0.00019618952068606475
747,2.2684684684684684,-0.00017373794700555176
748,2.2713713713713712,-0.0001518131754272176
749,2.274274274274274,-0.00013048127915840773
750,2.2771771771771774,-0.00010980513297239927
751,2.2800800800800802,-8.984690325069411e-05
752,2.282982982982983,-7.065729644556121e-05
753,2.285885885885886,-5.228015027372686e-05
754,2.2887887887887888,-3.475274239468648e-05
755,2.2916916916916916,-1.8106066416065728e-05
756,2.2945945945945945,-2.365107898981591e-06
757,2.2974974974974973,1.2450879636596587e-05
758,2.3004004004004006,2.6328098706487824e-05
759,2.3033033033033035,3.9257931856930175e-05
760,2.3062062062062063,5.123666565923234e-05
761,2.309109109109109,6.22652147044039e-05
762,2.312012012012012,7.234884559779638e-05
763,2.314914914914915,8.149690095374213e-05
764,2.3178178178178177,8.972252339019314e-05
765,2.3207207207207206,9.704229433551264e-05
766,2.323623623623624,0.00010347606067329975
767,2.3265265265265267,0.0001090468324504041
768,2.3294294294294295,0.0001137802815071468
769,2.3323323323323324,0.00011770445347942791
770,2.3352352352352352,0.00012084948342805587
771,2.338138138138138,0.00012324731146807577
772,2.341041041041041,0.00012493139839809785
773,2.343943943943944,0.00012593644132962567
774,2.3468468468468466,0.00012629808931638448
775,2.34974974974975,0.00012605265898364955
776,2.3526526526526528,0.00012523685015757472
777,2.3555555555555556,0.00012388742247592852
778,2.3584584584584585,0.0001220411245875256
779,2.3613613613613613,0.00011973711423046194
780,2.364264264264264,0.00011701445186260204
781,2.367167167167167,0.00011391134329533922
782,2.37007007007007,0.00011046510208510225
783,2.372972972972973,0.00010671211192486016
784,2.375875875875876,0.00010268778903563085
785,2.378778778778779,9.84265445579839e-05
786,2.3816816816816817,9.39617469435486e-05
787,2.3845845845845846,8.932568434651952e-05
788,2.3874874874874874,8.454952729877944e-05
789,2.3903903903903903,7.966330357109494e-05
790,2.393293293293293,7.469581503759628e-05
791,2.3961961961961964,6.967460696354283e-05
792,2.3990990990990992,6.462594762511977e-05
793,2.402002002002002,5.957479276188069e-05
794,2.404904904904905,5.454475002919783e-05
795,2.407807807807808,4.9558043450708325e-05
796,2.4107107107107106,4.463547787076154e-05
797,2.4136136136136135,3.979640340686603e-05
798,2.4165165165165163,3.505867990213681e-05
799,2.4194194194194196,3.0438641377741725e-05
800,2.4223223223223225,2.5951060485351438e-05
801,2.4252252252252253,2.1609112959582347e-05
802,2.428128128128128,1.7424342070446494e-05
803,2.431031031031031,1.340662307579815e-05
804,2.433933933933934,9.564127673780787e-06
805,2.4368368368368367,5.9032884552742735e-06
806,2.4397397397397396,2.4292114566861124e-06
807,2.442642642642643,-8.525946132705461e-07
808,2.4455455455455457,-3.938281986836187e-06
809,2.4484484484484486,-6.8252041308340935e-06
810,2.4513513513513514,-9.511759416465379e-06
811,2.4542542542542543,-1.199733763143366e-05
812,2.457157157157157,-1.4282266492069275e-05
813,2.46006006006006,-1.6367758155453417e-05
814,2.462962962962963,-1.8255855731542257e-05
815,2.4658658658658656,-1.9949379795291115e-05
816,2.468768768768769,-2.1451874898778874e-05
817,2.471671671671672,-2.2767556083331195e-05
818,2.4745745745745746,-2.3901255391646054e-05
819,2.4774774774774775,-2.4858368379916965e-05
820,2.4803803803803803,-2.5644800629957412e-05
821,2.483283283283283,-2.6266914261324954e-05
822,2.486186186186186,-2.673147444344541e-05
823,2.489089089089089,-2.704559590773697e-05
824,2.491991991991992,-2.721668945973445e-05
825,2.494894894894895,-2.7252408491213304e-05
826,2.497797797797798,-2.7160595492313938e-05
827,2.5007007007007007,-2.69492268048675e-05
828,2.5036036036036036,-2.6626352395835686e-05
829,2.5065065065065064,-2.6200075068798925e-05
830,2.5094094094094093,-2.5678472492091646e-05
831,2.512312312312312,-2.506953577887942e-05
832,2.5152152152152154,-2.4381114025013995e-05
833,2.5181181181181183,-2.3620858846888807e-05
834,2.521021021021021,-2.27961689192935e-05
835,2.523923923923924,-2.191413451326939e-05
836,2.526826826826827,-2.0981637405805195e-05
837,2.5297297297297296,-2.0005997992964977e-05
838,2.5326326326326325,-1.8994444492318374e-05
839,2.5355355355355353,-1.7953856364007012e-05
840,2.5384384384384386,-1.6890769273937417e-05
841,2.5413413413413415,-1.581137991185526e-05
842,2.5442442442442443,-1.4721551276087192e-05
843,2.547147147147147,-1.3626849737744307e-05
844,2.55005005005005,-1.2532510823776741e-05
845,2.552952952952953,-1.1443428787682863e-05
846,2.5558558558558557,-1.0364178477616981e-05
847,2.5587587587587586,-9.299020584603714e-06
848,2.561661661661662,-8.251906890752185e-06
849,2.5645645645645647,-7.226485517471013e-06
850,2.5674674674674676,-6.226106173681702e-06
851,2.5703703703703704,-5.2538254040336355e-06
852,2.5732732732732733,-4.312411837118263e-06
853,2.576176176176176,-3.4043514336834652e-06
854,2.579079079079079,-2.5318527348478954e-06
855,2.581981981981982,-1.6968521103153317e-06
856,2.5848848848848847,-9.010190065890471e-07
857,2.587787787787788,-1.4576119518601553e-07
858,2.590690690690691,5.677699791482413e-07
859,2.5935935935935936,1.2386743502260253e-06
860,2.5964964964964965,1.8662976822026227e-06
861,2.5993993993993993,2.4502264213620785e-06
862,2.602302302302302,2.9902824479028435e-06
863,2.605205205205205,3.4865178277234144e-06
864,2.608108108108108,3.939209564207995e-06
865,2.611011011011011,4.348854350012195e-06
866,2.613913913913914,4.716160725970208e-06
867,2.616816816816817,5.041800674441297e-06
868,2.6197197197197197,5.326619821338152e-06
869,2.6226226226226226,5.571698292929506e-06
870,2.6255255255255254,5.7782063707544125e-06
871,2.6284284284284283,5.9473975932826e-06
872,2.631331331331331,6.080601857574818e-06
873,2.6342342342342344,6.179218520943205e-06
874,2.6371371371371373,6.244709502611575e-06
875,2.64004004004004,6.27859238537586e-06
876,2.642942942942943,6.282433517264406e-06
877,2.645845845845846,6.25784111319832e-06
878,2.6487487487487487,6.206458356651839e-06
879,2.6516516516516515,6.129956501312666e-06
880,2.6545545545545544,6.0300279727423245e-06
881,2.6574574574574577,5.908379470036489e-06
882,2.6603603603603605,5.766725067485415e-06
883,2.6632632632632633,5.606779316234176e-06
884,2.666166166166166,5.430250345943072e-06
885,2.669069069069069,5.238832966447985e-06
886,2.671971971971972,5.034201769420708e-06
887,2.6748748748748747,4.818004230029305e-06
888,2.6777777777777776,4.591853808598466e-06
889,2.680680680680681,4.357323052269801e-06
890,2.6835835835835837,4.115936696662356e-06
891,2.6864864864864866,3.869164767532738e-06
892,2.6893893893893894,3.6184156824356044e-06
893,2.6922922922922923,3.365029352383977e-06
894,2.695195195195195,3.110270283509606e-06
895,2.698098098098098,2.855320678723297e-06
896,2.701001001001001,2.601273539375277e-06
897,2.7039039039039037,2.3491257914644148e-06
898,2.706806806806807,2.0997707197046242e-06
899,2.70970970970971,1.8540550077546146e-06
900,2.7126126126126127,1.6128854160413063e-06
901,2.7155155155155155,1.37711453052371e-06
902,2.7184184184184184,1.147517692653478e-06
903,2.721321321321321,9.247942350294325e-07
904,2.724224224224224,7.095703783162049e-07
905,2.727127127127127,5.024017627322495e-07
906,2.73003003003003,3.037759795378129e-07
907,2.732932932932933,1.14115102523061e-07
908,2.735835835835836,-6.6221780504095e-08
909,2.7387387387387387,-2.369360362298744e-07
910,2.7416416416416416,-3.977869543466467e-07
911,2.7445445445445444,-5.485892160649292e-07
912,2.7474474474474473,-6.892103626253827e-07
913,2.75035035035035,-8.195682638108046e-07
914,2.7532532532532534,-9.396285864581374e-07
915,2.7561561561561563,-1.0494022629703965e-06
916,2.759059059059059,-1.1489429598287732e-06
917,2.761961961961962,-1.238344546104551e-06
918,2.764864864864865,-1.3177385619711225e-06
919,2.7677677677677677,-1.3872916872159818e-06
920,2.7706706706706705,-1.44720320975272e-06
921,2.7735735735735734,-1.4977024941330193e-06
922,2.7764764764764767,-1.5390464500586525e-06
923,2.7793793793793795,-1.571517000893454e-06
924,2.7822822822822824,-1.59541855217535e-06
925,2.785185185185185,-1.611075460128331e-06
926,2.788088088088088,-1.6188295001744476e-06
927,2.790990990990991,-1.6190373354458075e-06
928,2.7938938938938938,-1.6120679852965704e-06
929,2.7967967967967966,-1.5983002938149422e-06
930,2.7996996996997,-1.5781203983351623e-06
931,2.8026026026026027,-1.5519177791409608e-06
932,2.8055055055055056,-1.5200813184272293e-06
933,2.8084084084084084,-1.4830377600628062e-06
934,2.8113113113113113,-1.4412159712637778e-06
935,2.814214214214214,-1.3950377916390865e-06
936,2.817117117117117,-1.3449176111228893e-06
937,2.82002002002002,-1.2912619479069183e-06
938,2.822922922922923,-1.2344690263728288e-06
939,2.825825825825826,-1.1749283550245949e-06
940,2.828728728728729,-1.1130203044208129e-06
941,2.8316316316316317,-1.0491156851070987e-06
942,2.8345345345345345,-9.835753255484352e-07
943,2.8374374374374374,-9.167496500615303e-07
944,2.84034034034034,-8.489782567471791e-07
945,2.843243243243243,-7.805894954226187e-07
946,2.846146146146146,-7.119000455538894e-07
947,2.849049049049049,-6.432144941881824e-07
948,2.851951951951952,-5.748249138862402e-07
949,2.854854854854855,-5.070104406546511e-07
950,2.8577577577577578,-4.4003689608615445e-07
951,2.8606606606606606,-3.741559773308269e-07
952,2.8635635635635635,-3.0960441960447957e-07
953,2.8664664664664663,-2.4660427475927683e-07
954,2.869369369369369,-1.853625538655456e-07
955,2.8722722722722724,-1.2607082592876108e-07
956,2.8751751751751753,-6.890481660657532e-08
957,2.878078078078078,-1.4024006925757145e-08
958,2.880980980980981,3.8428768000778766e-08
959,2.883883883883884,8.832772025698663e-08
960,2.8867867867867867,1.3556451040669644e-07
961,2.8896896896896895,1.8004864877662065e-07
962,2.8925925925925924,2.2170789673936072e-07
963,2.8954954954954957,2.6048866799641807e-07
964,2.8983983983983985,2.963564298611797e-07
965,2.9013013013013014,3.292916595694665e-07
966,2.904204204204204,3.592619386499861e-07
967,2.907107107107107,3.862495236998127e-07
968,2.91001001001001,4.1025168332463996e-07
969,2.9129129129129128,4.312781372643081e-07
970,2.9158158158158156,4.49350417759882e-07
971,2.918718718718719,4.6450123092073146e-07
972,2.9216216216216218,4.76773818091599e-07
973,2.9245245245245246,4.862213172196922e-07
974,2.9274274274274275,4.929061242217515e-07
975,2.9303303303303303,4.968992543511304e-07
976,2.933233233233233,4.982797035648739e-07
977,2.936136136136136,4.971338098907946e-07
978,2.939039039039039,4.93554614794552e-07
979,2.941941941941942,4.876412245467283e-07
980,2.944844844844845,4.794981715899102e-07
981,2.947747747747748,4.692347759057618e-07
982,2.9506506506506507,4.569645063821047e-07
983,2.9535535535535535,4.4280434217999513e-07
984,2.9564564564564564,4.268741341008028e-07
985,2.9593593593593592,4.092959659532864e-07
986,2.962262262262262,3.901935159206736e-07
987,2.965165165165165,3.696914179277374e-07
988,2.968068068068068,3.4791462300787056e-07
989,2.970970970970971,3.249877606701783e-07
990,2.973873873873874,3.010345002665335e-07
991,2.9767767767767768,2.761769123586689e-07
992,2.9796796796796796,2.505348300852523e-07
993,2.9825825825825825,2.2422521052896295e-07
994,2.9854854854854853,1.9736149608356982e-07
995,2.988388388388388,1.7005297582100975e-07
996,2.9912912912912915,1.4240414685846025e-07
997,2.9941941941941943,1.1451407572543377e-07
998,2.997097097097097,8.647575973083177e-08
999,3.0,5.837548833003728e-08


==> data/pml_0.001_0.0005_n1_1.57_n2_1.57.csv <==
,y,F
0,0.1,0.9881195357045973
1,0.10290290290290291,0.9736502136003538
2,0.10580580580580581,0.958627986628575
3,0.10870870870870872,0.9427055482690405
4,0.11161161161161162,0.9256523909789935
5,0.11451451451451453,0.9073756738386849
6,0.11741741741741743,0.8877391974235285
7,0.12032032032032032,0.8665560949834963
8,0.12322322322322322,0.8437129950007538
9,0.12612612612612614,0.8191412735765071
10,0.12902902902902902,0.7927849062194336
11,0.13193193193193192,0.7646066696193619
12,0.13483483483483483,0.7345976979368821
13,0.13773773773773773,0.7027651813639377
14,0.14064064064064064,0.6691337880828274
15,0.14354354354354354,0.6337475388274456
16,0.14644644644644644,0.5966698757299363
17,0.14934934934934935,0.5579759019173705
18,0.15225225225225225,0.517753400687015
19,0.15515515515515516,0.47610326177350326
20,0.15805805805805806,0.4331380151138547
21,0.16096096096096096,0.38898036374880196
22,0.16386386386386387,0.3437617828233759
23,0.16676676676676677,0.2976218752538366
24,0.16966966966966968,0.25070744757925584
25,0.17257257257257258,0.20317134082244945
26,0.17547547547547548,0.1551715243218349
27,0.1783783783783784,0.1068701934826794
28,0.1812812812812813,0.05843286861996619
29,0.1841841841841842,0.01002748444682261
30,0.1870870870870871,-0.0381764876678482
31,0.18998998998999,-0.0860089632813511
32,0.1928928928928929,-0.13330013090862816
33,0.1957957957957958,-0.17988120545136607
34,0.19869869869869872,-0.22558520567545945
35,0.20160160160160162,-0.2702477321155158
36,0.20450450450450453,-0.31370774448618205
37,0.20740740740740743,-0.3558083390934698
38,0.2103103103103103,-0.39639752589657967
39,0.2132132132132132,-0.43532885322189546
40,0.2161161161161161,-0.47246187956157837
41,0.21901901901901902,-0.507662887827492
42,0.22192192192192192,-0.5408054385671531
43,0.22482482482482483,-0.571770992141609
44,0.22772772772772773,-0.6004494977037185
45,0.23063063063063063,-0.6267397010307082
46,0.23353353353353354,-0.6505495269250368
47,0.23643643643643644,-0.6717964641684397
48,0.23933933933933935,-0.690407950475975
49,0.24224224224224225,-0.706321757450064
50,0.24514514514514515,-0.7194863755345354
51,0.24804804804804806,-0.7298610483485639
52,0.250950950950951,-0.7374145844572848
53,0.25385385385385384,-0.7421271121626769
54,0.25675675675675674,-0.7439905794423469
55,0.25965965965965965,-0.7430084898434819
56,0.26256256256256255,-0.7391956383754309
57,0.26546546546546546,-0.7325778474022857
58,0.26836836836836836,-0.7231917025354598
59,0.27127127127127126,-0.7110842885262707
60,0.27417417417417417,-0.6963129251585184
61,0.27707707707707707,-0.6789449031410669
62,0.27997997997998,-0.6590572200004241
63,0.2828828828828829,-0.6367363227326888
64,0.2857857857857858,-0.612078247481801
65,0.2886886886886887,-0.585187862667388
66,0.2915915915915916,-0.5561783620441874
67,0.2944944944944945,-0.5251711304840277
68,0.2973973973973974,-0.49229541780028097
69,0.3003003003003003,-0.4576880125723148
70,0.3032032032032032,-0.4214923252012459
71,0.3061061061061061,-0.38385701149461904
72,0.309009009009009,-0.3449360000451659
73,0.3119119119119119,-0.3048877549189959
74,0.3148148148148148,-0.26387461228798575
75,0.31771771771771773,-0.22206211708092805
76,0.3206206206206206,-0.1796183631022309
77,0.32352352352352354,-0.13671341840720452
78,0.3264264264264264,-0.09351824809210457
79,0.32932932932932935,-0.05020423451434881
80,0.3322322322322322,-0.006942667405649396
81,0.33513513513513515,0.0360959100185031
82,0.338038038038038,0.07874235494932895
83,0.34094094094094096,0.1208295788752765
84,0.3438438438438438,0.16219320147251182
85,0.34674674674674677,0.20267220449543488
86,0.3496496496496496,0.24210958566717067
87,0.3525525525525526,0.28035301257008327
88,0.3554554554554554,0.3172554765362684
89,0.3583583583583584,0.35267594653806744
90,0.36126126126126124,0.38648002307856
91,0.3641641641641642,0.4185405850083542
92,0.36706706706706704,0.4487373208522325
93,0.36996996996997,0.47695711149931197
94,0.37287287287287285,0.5030959989364009
95,0.3757757757757758,0.5270592667760008
96,0.37867867867867866,0.5487615636831068
97,0.3815815815815816,0.5681270268020209
98,0.38448448448448447,0.5850894051831521
99,0.3873873873873874,0.5995921832098289
100,0.3902902902902903,0.6115887040251011
101,0.39319319319319324,0.6210422929585514
102,0.3960960960960961,0.6279263809530967
103,0.39899899899899904,0.6322246279917997
104,0.4019019019019019,0.6339310465246721
105,0.40480480480480485,0.6330501248954837
106,0.4077077077077077,0.6295969507685674
107,0.41061061061061055,0.6235973345556269
108,0.4135135135135135,0.6150880195721375
109,0.41641641641641636,0.6041173019066645
110,0.4193193193193193,0.5907425564354954
111,0.42222222222222217,0.5750300137499186
112,0.4251251251251251,0.5570525541456723
113,0.428028028028028,0.5368925099500708
114,0.43093093093093093,0.5146413877340295
115,0.4338338338338338,0.49039922182854817
116,0.43673673673673674,0.4642739794322325
117,0.4396396396396396,0.43638089976355177
118,0.44254254254254255,0.40684208937702565
119,0.4454454454454454,0.37578588390835854
120,0.44834834834834836,0.34334622100279116
121,0.4512512512512512,0.3096620426306514
122,0.45415415415415417,0.2748766974028833
123,0.457057057057057,0.2391373428865982
124,0.45995995995996,0.20259434792060438
125,0.4628628628628628,0.1654006949309571
126,0.4657657657657658,0.12771138224648879
127,0.46866866866866863,0.08968282641435937
128,0.4715715715715716,0.051472264515585925
129,0.47447447447447444,0.013237154578374731
130,0.4773773773773774,-0.02486553759651694
131,0.48028028028028025,-0.06267963079554949
132,0.4831831831831832,-0.1000507721655623
133,0.48608608608608606,-0.13682721398641365
134,0.488988988988989,-0.1728603390994627
135,0.49189189189189186,-0.2080051849971747
136,0.4947947947947948,-0.24212093014668992
137,0.49769769769769767,-0.2750719209097511
138,0.5006006006006006,-0.3067279289197178
139,0.5035035035035035,-0.33696442529102105
140,0.5064064064064064,-0.3656630441748263
141,0.5093093093093093,-0.39271204631467693
142,0.5122122122122122,-0.4180067826021555
143,0.5151151151151151,-0.4414501576325297
144,0.5180180180180181,-0.46295309326041245
145,0.5209209209209209,-0.4824349921554081
146,0.5238238238238239,-0.4998242013577716
147,0.5267267267267267,-0.5150581464363979
148,0.5296296296296297,-0.5280825897619504
149,0.5325325325325325,-0.5388527496034385
150,0.5354354354354354,-0.5473336335958292
151,0.5383383383383383,-0.5534999771283831
152,0.5412412412412412,-0.5573361817875758
153,0.5441441441441441,-0.5588362538000184
154,0.547047047047047,-0.5580037424753781
155,0.54994994994995,-0.5548516786492967
156,0.5528528528528528,-0.5494025131263138
157,0.5557557557557558,-0.5416880551227843
158,0.5586586586586586,-0.531749410709801
159,0.5615615615615616,-0.5196369212602585
160,0.5644644644644644,-0.5054101646220234
161,0.5673673673673674,-0.48913749961115477
162,0.5702702702702702,-0.4708948986799206
163,0.5731731731731732,-0.45076562212229077
164,0.576076076076076,-0.42884065340858424
165,0.578978978978979,-0.4052182885373259
166,0.5818818818818818,-0.380003672458063
167,0.5847847847847848,-0.35330822709708315
168,0.5876876876876876,-0.3252491060367782
169,0.5905905905905906,-0.29594864919499314
170,0.5934934934934935,-0.26553383750439136
171,0.5963963963963964,-0.23413574759180258
172,0.5992992992992993,-0.201889006457588
173,0.6022022022022021,-0.1689312461549894
174,0.6051051051051051,-0.13540255846948918
175,0.6080080080080079,-0.10144494830319674
176,0.6109109109109109,-0.06720168677538207
177,0.6138138138138137,-0.03281689364657967
178,0.6167167167167167,0.0015652692678674932
179,0.6196196196196195,0.03580128750789041
180,0.6225225225225225,0.06974883835369144
181,0.6254254254254253,0.10326733521072218
182,0.6283283283283283,0.1362184719946805
183,0.6312312312312311,0.16846676751648829
184,0.6341341341341341,0.1998801098672886
185,0.637037037037037,0.2303303008034239
186,0.6399399399399399,0.2596936001314324
187,0.6428428428428428,0.28785126987775717
188,0.6457457457457457,0.31469011227070437
189,0.6486486486486486,0.3401030427907355
190,0.6515515515515515,0.36398890245424537
191,0.6544544544544544,0.38625294464535836
192,0.6573573573573573,0.40680785645162826
193,0.6602602602602602,0.4255739996804514
194,0.6631631631631631,0.44247957226986817
195,0.666066066066066,0.45746077914322114
196,0.668968968968969,0.47046200306382524
197,0.6718718718718718,0.48143597548962863
198,0.6747747747747748,0.49034394742788096
199,0.6776776776776776,0.4971558602897944
200,0.6805805805805806,0.5018505167452125
201,0.6834834834834834,0.5044157515772715
202,0.6863863863863864,0.5048486025370671
203,0.6892892892892892,0.5031552525062928
204,0.6921921921921922,0.499350145663613
205,0.695095095095095,0.4934565566277584
206,0.697997997997998,0.4855066537799033
207,0.7009009009009008,0.475541205307498
208,0.7038038038038038,0.46360928555474684
209,0.7067067067067067,0.4497679813730987
210,0.7096096096096096,0.4340820984717262
211,0.7125125125125125,0.4166238677680152
212,0.7154154154154154,0.3974726517380434
213,0.7183183183183183,0.37671465076707106
214,0.7212212212212211,0.35444261135172395
215,0.7241241241241241,0.33075554520590406
216,0.7270270270270269,0.30575824862715023
217,0.7299299299299299,0.27956035842046717
218,0.7328328328328327,0.2522759578787549
219,0.7357357357357357,0.2240233587260643
220,0.7386386386386385,0.19492465684695126
221,0.7415415415415415,0.1651051697338118
222,0.7444444444444444,0.134692865937883
223,0.7473473473473473,0.10381779980869911
224,0.7502502502502502,0.0726115462335655
225,0.7531531531531531,0.041206635377014425
226,0.756056056056056,0.009735987420279407
227,0.7589589589589589,-0.021667652699249244
228,0.7618618618618618,-0.05287228054854996
229,0.7647647647647647,-0.08374719745951444
230,0.7676676676676676,-0.1141635927815288
231,0.7705705705705705,-0.14399472769624705
232,0.7734734734734734,-0.17311648095528115
233,0.7763763763763764,-0.2014083467315692
234,0.7792792792792792,-0.22875384351922773
235,0.7821821821821822,-0.2550409005741781
236,0.785085085085085,-0.28016224435475473
237,0.787987987987988,-0.30401578496233106
238,0.7908908908908908,-0.3265050025819285
239,0.7937937937937938,-0.3475393339228414
240,0.7966966966966966,-0.36703455865924756
241,0.7995995995995996,-0.3849131858708311
242,0.8025025025025024,-0.40110484092647797
243,0.8054054054054054,-0.4155466581846766
244,0.8083083083083082,-0.4281836390496701
245,0.8112112112112112,-0.4389684392534853
246,0.814114114114114,-0.4478606665088305
247,0.817017017017017,-0.45482831315957695
248,0.8199199199199199,-0.4598479586691068
249,0.8228228228228228,-0.46290467740657076
250,0.8257257257257257,-0.4639919373690565
251,0.8286286286286286,-0.46311149917864985
252,0.8315315315315315,-0.4602733150794949
253,0.8344344344344344,-0.45549542793485354
254,0.8373373373373373,-0.44880387022416696
255,0.8402402402402402,-0.44023256304011393
256,0.8431431431431431,-0.42982321508567345
257,0.8460460460460459,-0.41762522167118243
258,0.8489489489489489,-0.40369556371139703
259,0.8518518518518517,-0.388098706722555
260,0.8547547547547547,-0.3709060293373035
261,0.8576576576576576,-0.3521946731455904
262,0.8605605605605605,-0.33204813698110786
263,0.8634634634634634,-0.31055592395496867
264,0.8663663663663663,-0.2878130570538704
265,0.8692692692692692,-0.26391959505913365
266,0.8721721721721721,-0.23898014846572782
267,0.875075075075075,-0.2131033954013095
268,0.8779779779779779,-0.1864015975452484
269,0.8808808808808808,-0.1589901160476653
270,0.8837837837837837,-0.13098692744845739
271,0.8866866866866866,-0.10251213959633858
272,0.8895895895895896,-0.07368750756786158
273,0.8924924924924924,-0.04463594958646093
274,0.8953953953953954,-0.015481062941473878
275,0.8982982982982982,0.013653360923867139
276,0.9012012012012012,0.042643823851053364
277,0.904104104104104,0.07136755922773384
278,0.907007007007007,0.09970347249096202
279,0.9099099099099098,0.1275327198682844
280,0.9128128128128128,0.15473907284186508
281,0.9157157157157156,0.1812093231465726
282,0.9186186186186186,0.20683368265224078
283,0.9215215215215214,0.23150618324591007
284,0.9244244244244244,0.25512507671408796
285,0.9273273273273273,0.2775932346249913
286,0.9302302302302302,0.2988185482108049
287,0.9331331331331331,0.31871432824992596
288,0.936036036036036,0.3371997049492213
289,0.9389389389389389,0.35420002782627225
290,0.9418418418418418,0.3696472655916314
291,0.9447447447447447,0.38348040603106825
292,0.9476476476476476,0.3956458558878254
293,0.9505505505505505,0.40609747701205434
294,0.9534534534534534,0.41479496524587023
295,0.9563563563563563,0.42170543015754586
296,0.9592592592592593,0.42680421980925926
297,0.9621621621621621,0.4300747971789604
298,0.9650650650650651,0.4315086149166876
299,0.9679679679679679,0.4311049901008837
300,0.9708708708708708,0.42887097899471194
301,0.9737737737737737,0.4248212518023714
302,0.9766766766766766,0.4189779674254143
303,0.9795795795795795,0.4113706482190603
304,0.9824824824824824,0.40203605301594
305,0.9853853853853853,0.3910180495409468
306,0.9882882882882882,0.3783675070991336
307,0.9911911911911911,0.3641421456298394
308,0.994094094094094,0.34840639975561216
309,0.996996996996997,0.33123128590679096
310,0.9998998998998998,0.3126942689787699
311,1.0028028028028029,0.2928782993962118
312,1.0057057057057057,0.27187044168118063
313,1.0086086086086086,0.24976275199457598
314,1.0115115115115114,0.2266518745173935
315,1.0144144144144145,0.20263855125309507
316,1.0173173173173173,0.1778271318299878
317,1.0202202202202202,0.15232506971660018
318,1.023123123123123,0.1262423418994962
319,1.026026026026026,0.09969118765775166
320,1.028928928928929,0.07278554814807914
321,1.0318318318318318,0.045640529819864724
322,1.0347347347347347,0.01837189821333184
323,1.0376376376376377,-0.008904428242307173
324,1.0405405405405406,-0.03607288443068736
325,1.0434434434434434,-0.0630187647501476
326,1.0463463463463463,-0.08962872931556695
327,1.0492492492492493,-0.11579131016021277
328,1.0521521521521522,-0.14139747588262752
329,1.055055055055055,-0.16634033673169363
330,1.0579579579579579,-0.19051562645465994
331,1.060860860860861,-0.21382323370195613
332,1.0637637637637638,-0.2361674949653617
333,1.0666666666666667,-0.25745744495549605
334,1.0695695695695695,-0.2776070669792878
335,1.0724724724724726,-0.2965355433174569
336,1.0753753753753754,-0.31416750560198603
337,1.0782782782782783,-0.33043328519360743
338,1.0811811811811811,-0.34526916355927556
339,1.0840840840840842,-0.358617622649646
340,1.086986986986987,-0.3704275952765506
341,1.0898898898898899,-0.38065471549048074
342,1.0927927927927927,-0.3892615602896503
343,1.0956956956956956,-0.39621786785645635
344,1.0985985985985987,-0.4015008806302336
345,1.1015015015015015,-0.405095617819414
346,1.1044044044044043,-0.4069951445583182
347,1.1073073073073074,-0.4071997950580646
348,1.1102102102102103,-0.40571490551135214
349,1.1131131131131131,-0.40255306666086277
350,1.116016016016016,-0.39773415751964036
351,1.118918918918919,-0.39128545042382024
352,1.1218218218218219,-0.3832415031063946
353,1.1247247247247247,-0.3736437053491294
354,1.1276276276276276,-0.36253994160848974
355,1.1305305305305307,-0.34998425364156455
356,1.1334334334334335,-0.3360365031319928
357,1.1363363363363364,-0.3207620343158831
358,1.1392392392392392,-0.30423133660774127
359,1.1421421421421423,-0.28651970722639253
360,1.1450450450450451,-0.2677069138209109
361,1.147947947947948,-0.24787685709653595
362,1.1508508508508508,-0.2271172334406017
363,1.1537537537537539,-0.20551919754845824
364,1.1566566566566567,-0.1831770250494023
365,1.1595595595595596,-0.16018777513259255
366,1.1624624624624624,-0.13665091191761244
367,1.1653653653653655,-0.11266672962825652
368,1.1682682682682684,-0.08833765934733669
369,1.1711711711711712,-0.06376718016836791
370,1.174074074074074,-0.039058722051120764
371,1.1769769769769771,-0.014315305695478077
372,1.17987987987988,0.010360817584697105
373,1.1827827827827828,0.03486852598771254
374,1.1856856856856857,0.05910818735017909
375,1.1885885885885887,0.08298201927315406
376,1.1914914914914916,0.10639444924827358
377,1.1943943943943944,0.12925247478390323
378,1.1972972972972973,0.15146602353127067
379,1.2002002002002004,0.1729483134106086
380,1.2031031031031032,0.193616212737288
381,1.206006006006006,0.21339060034796736
382,1.208908908908909,0.23219672572672648
383,1.211811811811812,0.24996456913120885
384,1.2147147147147148,0.2666292036468138
385,1.2176176176176177,0.28213152888230614
386,1.2205205205205205,0.29641799968644555
387,1.2234234234234234,0.3094407097890541
388,1.2263263263263264,0.32115802798241555
389,1.2292292292292293,0.33153441217997714
390,1.2321321321321321,0.3405368223122919
391,1.235035035035035,0.3481376475926091
392,1.237937937937938,0.3543165416654269
393,1.240840840840841,0.35906015476915143
394,1.2437437437437437,0.3623618980340402
395,1.2466466466466466,0.3642217077801395
396,1.2495495495495497,0.3646458393200034
397,1.2524524524524525,0.36364656569288667
398,1.2553553553553554,0.3612418673700736
399,1.2582582582582582,0.3574552822526821
400,1.2611611611611613,0.35231568099390936
401,1.2640640640640641,0.34585704129696526
402,1.266966966966967,0.33811822221300447
403,1.2698698698698698,0.32914273843906094
404,1.272772772772773,0.31897853461598025
405,1.2756756756756757,0.3076777596263559
406,1.2785785785785786,0.29529654089245727
407,1.2814814814814814,0.2818947586741675
408,1.2843843843843845,0.26753582036691353
409,1.2872872872872874,0.2522864347996044
410,1.2901901901901902,0.2362163865325578
411,1.293093093093093,0.21939831015543815
412,1.2959959959959961,0.20190746458518666
413,1.298898898898899,0.18382149877666648
414,1.3018018018018018,0.16521836862830103
415,1.3047047047047047,0.1461778060785642
416,1.3076076076076077,0.12678124052218503
417,1.3105105105105106,0.10711005741307224
418,1.3134134134134134,0.0872453512093809
419,1.3163163163163163,0.06726767831859397
420,1.3192192192192194,0.047256810042594494
421,1.3221221221221222,0.027291485522747336
422,1.325025025025025,0.007449164684965409
423,1.327927927927928,-0.012194218815208534
424,1.330830830830831,-0.031564504647529926
425,1.3337337337337338,-0.05058955286197033
426,1.3366366366366367,-0.06919966143231827
427,1.3395395395395395,-0.08732812772689635
428,1.3424424424424424,-0.10491095871847689
429,1.3453453453453454,-0.12188711165548516
430,1.3482482482482483,-0.13819871409102188
431,1.3511511511511511,-0.15379128060021974
432,1.354054054054054,-0.16861392949758788
433,1.356956956956957,-0.18261959955436152
434,1.35985985985986,-0.1957652667158479
435,1.3627627627627628,-0.2080121608187806
436,1.3656656656656656,-0.21932598230866435
437,1.3685685685685687,-0.22967711895712561
438,1.3714714714714715,-0.23904086257925825
439,1.3743743743743744,-0.24739762575097676
440,1.3772772772772772,-0.25473274876752156
441,1.3801801801801803,-0.26103210777453056
442,1.3830830830830831,-0.2662855049362926
443,1.385985985985986,-0.27048811545541723
444,1.3888888888888888,-0.2736399550722793
445,1.391791791791792,-0.2757456689762175
446,1.3946946946946948,-0.27681432071673384
447,1.3975975975975976,-0.2768591811146926
448,1.4005005005005005,-0.27589751717351824
449,1.4034034034034035,-0.2739503809903946
450,1.4063063063063064,-0.2710423986674638
451,1.4092092092092092,-0.2672015592230244
452,1.412112112112112,-0.26245900350273066
453,1.4150150150150151,-0.2568488130907902
454,1.417917917917918,-0.25040779922116574
455,1.4208208208208208,-0.24317529168876925
456,1.4237237237237237,-0.23519292776066444
457,1.4266266266266268,-0.22650444108726292
458,1.4295295295295296,-0.2171554506135262
459,1.4324324324324325,-0.2071932494901606
460,1.4353353353353353,-0.19666659398481867
461,1.4382382382382384,-0.185625492393295
462,1.4411411411411412,-0.17412093935428835
463,1.444044044044044,-0.16220463087136686
464,1.446946946946947,-0.14992910301705206
465,1.44984984984985,-0.13734732928440402
466,1.4527527527527528,-0.12451248789763497
467,1.4556556556556557,-0.11147775037222815
468,1.4585585585585585,-0.09829607007506526
469,1.4614614614614616,-0.08501993729013763
470,1.4643643643643645,-0.0717005623233605
471,1.4672672672672673,-0.058390385004298245
472,1.4701701701701702,-0.045141003691085514
473,1.473073073073073,-0.03200209367010157
474,1.475975975975976,-0.019021364464281033
475,1.478878878878879,-0.006244692960209741
476,1.4817817817817818,0.006284320329969534
477,1.4846846846846846,0.018524532792947197
478,1.4875875875875877,0.030437061214553834
479,1.4904904904904905,0.0419853028074174
480,1.4933933933933934,0.053134956238628996
481,1.4962962962962962,0.06385404265739972
482,1.4991991991991993,0.07411292672272324
483,1.5021021021021022,0.08388433763103263
484,1.505005005005005,0.09314339014386624
485,1.5079079079079079,0.1018676056155245
486,1.510810810810811,0.11003693302073221
487,1.5137137137137138,0.11763376998229655
488,1.5166166166166166,0.12464298379877117
489,1.5195195195195195,0.13105193247211455
490,1.5224224224224225,0.13685048573535114
491,1.5253253253253254,0.14203104608023046
492,1.5282282282282282,0.14658856978489043
493,1.531131131131131,0.15052058794151546
494,1.5340340340340342,0.15382722748399838
495,1.536936936936937,0.1565112322155997
496,1.5398398398398399,0.15857798383660965
497,1.5427427427427427,0.16003552297200754
498,1.5456456456456458,0.16089457019912282
499,1.5485485485485486,0.1611685470752955
500,1.5514514514514515,0.16087326820223713
501,1.5543543543543543,0.16002242503279082
502,1.5572572572572574,0.1586332236123706
503,1.5601601601601602,0.15672550288911316
504,1.563063063063063,0.15432040167057104
505,1.565965965965966,0.1514402549828313
506,1.568868868868869,0.1481084904296345
507,1.5717717717717719,0.14434952455149536
508,1.5746746746746747,0.14018865918481924
509,1.5775775775775776,0.1356519778210233
510,1.5804804804804806,0.1307662419656544
511,1.5833833833833835,0.12555878749750973
512,1.5862862862862863,0.12005742102775382
513,1.5891891891891892,0.11429031625903906
514,1.592092092092092,0.10828591034462434
515,1.594994994994995,0.10207280024749374
516,1.597897897897898,0.09567963909947753
517,1.6008008008008008,0.08913503256036837
518,1.6037037037037036,0.08246743517704225
519,1.6066066066066067,0.07570504674257672
520,1.6095095095095096,0.06887570865537207
521,1.6124124124124124,0.06200680027826702
522,1.6153153153153152,0.05512513529766012
523,1.6182182182182183,0.04825685808262807
524,1.6211211211211212,0.04142734004404621
525,1.624024024024024,0.034661075993705104
526,1.6269269269269269,0.027981580503431323
527,1.62982982982983,0.021411284264205736
528,1.6327327327327328,0.014971430445284664
529,1.6356356356356356,0.008681971053315592
530,1.6385385385385385,0.00256146329145876
531,1.6414414414414416,-0.003373034081495264
532,1.6443443443443444,-0.00910606466753238
533,1.6472472472472472,-0.014623913024888297
534,1.65015015015015,-0.019914643285226952
535,1.6530530530530532,-0.024967081740380925
536,1.655955955955956,-0.029769332321519598
537,1.6588588588588589,-0.034310745296709244
538,1.6617617617617617,-0.03858214826839437
539,1.6646646646646648,-0.04257595438893133
540,1.6675675675675676,-0.04628606893546701
541,1.6704704704704705,-0.049707831214723594
542,1.6733733733733733,-0.052837956973527084
543,1.6762762762762764,-0.05567448080933737
544,1.6791791791791792,-0.05821669858077709
545,1.682082082082082,-0.06046510981816245
546,1.684984984984985,-0.062421360134032114
547,1.687887887887888,-0.06408818363367705
548,1.6907907907907909,-0.06546934532566975
549,1.6936936936936937,-0.0665695835323947
550,1.6965965965965966,-0.06739455230057727
551,1.6994994994994996,-0.0679507638118137
552,1.7024024024024025,-0.06824553079310056
553,1.7053053053053053,-0.06828690892736455
554,1.7082082082082082,-0.06808363926399211
555,1.711111111111111,-0.06764509062935888
556,1.714014014014014,-0.06698120203735948
557,1.716916916916917,-0.06610242509993723
558,1.7198198198198198,-0.06501966643761359
559,1.7227227227227226,-0.06374423009001788
560,1.7256256256256257,-0.06228775992641673
561,1.7285285285285286,-0.060662182056244435
562,1.7314314314314314,-0.05887964723963153
563,1.7343343343343343,-0.05695247329793511
564,1.7372372372372373,-0.05489308752426819
565,1.7401401401401402,-0.05271396909402988
566,1.743043043043043,-0.050427591475434144
567,1.7459459459459459,-0.048046364840039935
568,1.748848848848849,-0.04558257847328077
569,1.7517517517517518,-0.04304834318499483
570,1.7546546546546546,-0.04045553371995355
571,1.7575575575575575,-0.037815365440548164
572,1.7604604604604606,-0.0351396561917511
573,1.7633633633633634,-0.0324407470269477
574,1.7662662662662663,-0.029730358855345605
575,1.769169169169169,-0.027019599454264534
576,1.7720720720720722,-0.02431897306940121
577,1.774974974974975,-0.0216383900150953
578,1.7778778778778779,-0.018987176274593374
579,1.7807807807807807,-0.01637408310031494
580,1.7836836836836838,-0.013807296614117236
581,1.7865865865865866,-0.011294447407561158
582,1.7894894894894895,-0.00884262014217533
583,1.7923923923923923,-0.006458363149722038
584,1.7952952952952954,-0.004147698032462087
585,1.7981981981981983,-0.0019161292634206277
586,1.801101101101101,0.00023134621334863575
587,1.804004004004004,0.002290229382497581
588,1.806906906906907,0.0042565095571188176
589,1.8098098098098099,0.006126654778479876
590,1.8127127127127127,0.007897602215758933
591,1.8156156156156156,0.00956674856577903
592,1.8185185185185186,0.011131940452743105
593,1.8214214214214215,0.012591464827968378
594,1.8243243243243243,0.013944039369621863
595,1.8272272272272272,0.015188802882454689
596,1.8301301301301303,0.016325305697537134
597,1.833033033033033,0.017353500071993037
598,1.835935935935936,0.018273730588735226
599,1.8388388388388388,0.019086724556199884
600,1.8417417417417417,0.01979358240808151
601,1.8446446446446447,0.02039576810306773
602,1.8475475475475476,0.020895099524573958
603,1.8504504504504504,0.021293738880478474
604,1.8533533533533533,0.021594183102857
605,1.8562562562562563,0.02179925424771769
606,1.8591591591591592,0.021912089894735753
607,1.862062062062062,0.02193613354698843
608,1.8649649649649649,0.021875125030689693
609,1.867867867867868,0.021733090894925113
610,1.8707707707707708,0.02151433441901301
611,1.8736736736736737,0.021223458315784746
612,1.8765765765765765,0.020865361804912726
613,1.8794794794794796,0.020444928641631895
614,1.8823823823823824,0.01996694940622015
615,1.8852852852852853,0.019436119890449473
616,1.8881881881881881,0.018857038812922534
617,1.8910910910910912,0.01823420553440895
618,1.893993993993994,0.017572017773181927
619,1.896896896896897,0.016874769320354335
620,1.8997997997997997,0.016146647755215335
621,1.9027027027027028,0.01539173216056667
622,1.9056056056056057,0.014613990838059289
623,1.9085085085085085,0.013817279023529416
624,1.9114114114114114,0.013005336602335188
625,1.9143143143143144,0.012181785824692919
626,1.9172172172172173,0.011350129021013781
627,1.9201201201201201,0.010513746317239798
628,1.923023023023023,0.009675893350180554
629,1.925925925925926,0.008839698982849406
630,1.928828828828829,0.008008163019800204
631,1.9317317317317317,0.007184153922463259
632,1.9346346346346346,0.006370406524482036
633,1.9375375375375377,0.005569519747049429
634,1.9404404404404405,0.0047839543142444005
635,1.9433433433433434,0.004016030468368019
636,1.9462462462462462,0.003267925685280118
637,1.9491491491491493,0.0025416723897355737
638,1.9520520520520521,0.001839155670720931
639,1.954954954954955,0.001162110996790482
640,1.9578578578578578,0.0005121219314028844
641,1.9607607607607607,-0.00010938215174248608
642,1.9636636636636637,-0.0007011283533691749
643,1.9665665665665666,-0.0012620025332870685
644,1.9694694694694694,-0.0017910515950562637
645,1.9723723723723723,-0.0022874857706504724
646,1.9752752752752754,-0.002750680905120705
647,1.9781781781781782,-0.00318018074125873
648,1.981081081081081,-0.0035756992042608733
649,1.983983983983984,-0.0039371226863914675
650,1.986886886886887,-0.004264512331646536
651,1.9897897897897898,-0.004558106320417249
652,1.9926926926926927,-0.004818322154153705
653,1.9955955955955955,-0.005045758940028404
654,1.9984984984984986,-0.005241221898714621
655,2.0014014014014014,-0.005406004550243912
656,2.0043043043043043,-0.005541180994546788
657,2.007207207207207,-0.005647757784811779
658,2.01011011011011,-0.00572681328080955
659,2.013013013013013,-0.005779490442875778
660,2.0159159159159157,-0.005806989625894
661,2.0188188188188185,-0.005810561373278476
662,2.021721721721722,-0.005791499210957051
663,2.0246246246246247,-0.005751129211771946
664,2.0275275275275275,-0.005690688511064981
665,2.0304304304304304,-0.005611329761917704
666,2.033333333333333,-0.00551422324180674
667,2.036236236236236,-0.0054005500183024495
668,2.039139139139139,-0.005271498761312882
669,2.0420420420420418,-0.005128262555327719
670,2.044944944944945,-0.004972035711662218
671,2.047847847847848,-0.004804010580701259
672,2.0507507507507508,-0.004625374364143143
673,2.0536536536536536,-0.004437305927243663
674,2.0565565565565564,-0.004240972611060017
675,2.0594594594594593,-0.004037527044694761
676,2.062362362362362,-0.0038281039575397786
677,2.065265265265265,-0.00361381699152022
678,2.0681681681681683,-0.003395755513338428
679,2.071071071071071,-0.0031749814267180315
680,2.073973973973974,-0.0029525259846476847
681,2.076876876876877,-0.0027293866016251727
682,2.0797797797797797,-0.0025065246090530857
683,2.0826826826826825,-0.002284897806345453
684,2.0855855855855854,-0.0020654063811514924
685,2.0884884884884882,-0.0018488838563152003
686,2.091391391391391,-0.0016361106968602803
687,2.0942942942942944,-0.0014278102295715266
688,2.097197197197197,-0.0012246445625763624
689,2.1001001001001,-0.0010272105049260569
690,2.103003003003003,-0.0008360354861772686
691,2.1059059059059058,-0.000651573475973423
692,2.1088088088088086,-0.00047420090362612817
693,2.111711711711712,-0.0003042125776965526
694,2.1146146146146148,-0.00014181760557695067
695,2.1175175175175176,1.286163900711908e-05
696,2.1204204204204204,0.00015959373213331895
697,2.1233233233233233,0.00029812135257886697
698,2.126226226226226,0.00042828876301763906
699,2.129129129129129,0.0005499852719548665
700,2.132032032032032,0.0006631429928201249
701,2.134934934934935,0.0007677346030603222
702,2.137837837837838,0.0008637711032326296
703,2.140740740740741,0.0009512995760975571
704,2.1436436436436437,0.001030400945711871
705,2.1465465465465465,0.0011011877365215978
706,2.1494494494494494,0.0011638015482382533
707,2.1523523523523522,0.0012183856560099913
708,2.155255255255255,0.0012651162161120464
709,2.1581581581581584,0.0013042100353321704
710,2.161061061061061,0.0013359063091754136
711,2.163963963963964,0.0013604641363461716
712,2.166866866866867,0.0013781600332301728
713,2.1697697697697698,0.0013892854483764986
714,2.1726726726726726,0.001394144276979594
715,2.1755755755755755,0.0013930503753612807
716,2.1784784784784783,0.0013863250754527685
717,2.1813813813813816,0.001374294699276667
718,2.1842842842842844,0.0013572880734290037
719,2.1871871871871873,0.0013356340435612282
720,2.19009009009009,0.0013096589888622282
721,2.192992992992993,0.0012796843365403406
722,2.195895895895896,0.0012460241070396413
723,2.1987987987987987,0.0012090067027803264
724,2.2017017017017015,0.001168980189175974
725,2.204604604604605,0.0011262775502028101
726,2.2075075075075077,0.001081221915098004
727,2.2104104104104105,0.0010341263768699107
728,2.2133133133133134,0.0009852938108083759
729,2.2162162162162162,0.00093501669299501
730,2.219119119119119,0.0008835769188134692
731,2.222022022022022,0.000831245621459733
732,2.2249249249249248,0.0007782829904523882
733,2.2278278278278276,0.0007249380901429076
734,2.230730730730731,0.0006714486782259208
735,2.2336336336336338,0.0006180410242495298
736,2.2365365365365366,0.0005649297286713685
737,2.2394394394394395,0.0005123196847177707
738,2.2423423423423423,0.0004604030206651823
739,2.245245245245245,0.0004093573041712352
740,2.248148148148148,0.0003593476915406697
741,2.251051051051051,0.00031052679701683696
742,2.253953953953954,0.0002630345620731903
743,2.256856856856857,0.00021699812470481327
744,2.25975975975976,0.00017253168871987726
745,2.2626626626626627,0.0001297363930311698
746,2.2655655655655655,8.870018094758671e-05
747,2.2684684684684684,4.949766946563254e-05
748,2.2713713713713712,1.2190018560919935e-05
749,2.274274274274274,-2.3175199520330353e-05
750,2.2771771771771774,-5.655703785794337e-05
751,2.2800800800800802,-8.791817897792857e-05
752,2.282982982982983,-0.0001172370074300254
753,2.285885885885886,-0.0001445014343231143
754,2.2887887887887888,-0.00016970839053478493
755,2.2916916916916916,-0.00019286336060936614
756,2.2945945945945945,-0.00021397991665595518
757,2.2974974974974973,-0.00023307925224644804
758,2.3004004004004006,-0.0002501897163135702
759,2.3033033033033035,-0.0002653463470488968
760,2.3062062062062063,-0.00027859040580089804
761,2.309109109109109,-0.00028996891097295726
762,2.312012012012012,-0.0002995341719214035
763,2.314914914914915,-0.00030734332285354204
764,2.3178178178178177,-0.00031345785672568167
765,2.3207207207207206,-0.0003179429622924356
766,2.323623623623624,-0.0003208672622589367
767,2.3265265265265267,-0.0003223027899120296
768,2.3294294294294295,-0.0003223240418047685
769,2.3323323323323324,-0.00032100748249496726
770,2.3352352352352352,-0.0003184310573214971
771,2.338138138138138,-0.000314673705180583
772,2.341041041041041,-0.0003098148713021009
773,2.343943943943944,-0.0003039340200258754
774,2.3468468468468466,-0.0002971101475779751
775,2.34974974974975,-0.0002894212948470092
776,2.3526526526526528,-0.0002809440601604298
777,2.3555555555555556,-0.00027175311278200125
778,2.3584584584584585,-0.00026192289738641273
779,2.3613613613613613,-0.0002515305037241098
780,2.364264264264264,-0.00024065103262188627
781,2.367167167167167,-0.0002293568189787437
782,2.37007007007007,-0.00021771742515337984
783,2.372972972972973,-0.0002057996343516719
784,2.375875875875876,-0.0001936674440141717
785,2.378778778778779,-0.00018138205920358117
786,2.3816816816816817,-0.00016900188599224604
787,2.3845845845845846,-0.0001565825248496413
788,2.3874874874874874,-0.0001441767666370969
789,2.3903903903903903,-0.00013183475375315795
790,2.393293293293293,-0.00011960369658638796
791,2.3961961961961964,-0.0001075278351107929
792,2.3990990990990992,-9.564855024546386e-05
793,2.402002002002002,-8.400436127133437e-05
794,2.404904904904905,-7.263092324795658e-05
795,2.407807807807808,-6.156102443026783e-05
796,2.4107107107107106,-5.082458368535953e-05
797,2.4136136136136135,-4.0448647909245647e-05
798,2.4165165165165163,-3.0457389443631237e-05
799,2.4194194194194196,-2.0872103492679805e-05
800,2.4223223223223225,-1.171120553978755e-05
801,2.4252252252252253,-2.9902287643434375e-06
802,2.428128128128128,5.278178541496604e-06
803,2.431031031031031,1.3084255556042232e-05
804,2.433933933933934,2.0421131511300222e-05
805,2.4368368368368367,2.728482827620593e-05
806,2.4397397397397396,3.36734614448501e-05
807,2.442642642642643,3.958474708726696e-05
808,2.4455455455455457,4.501988331715677e-05
809,2.4484484484484486,4.998204040769655e-05
810,2.4513513513513514,5.447605078602095e-05
811,2.4542542542542543,5.8508313746865513e-05
812,2.457157157157157,6.208670016620898e-05
813,2.46006006006006,6.522045721491559e-05
814,2.462962962962963,6.792011307237732e-05
815,2.4658658658658656,7.019738164015603e-05
816,2.468768768768769,7.20650672556263e-05
817,2.471671671671672,7.353696940561624e-05
818,2.4745745745745746,7.462778744005186e-05
819,2.4774774774774775,7.535302528559775e-05
820,2.4803803803803803,7.572889615930005e-05
821,2.483283283283283,7.577222728222848e-05
822,2.486186186186186,7.550036459311865e-05
823,2.489089089089089,7.493107746201437e-05
824,2.491991991991992,7.408246340390984e-05
825,2.494894894894895,7.297285279239224e-05
826,2.497797797797798,7.162071357328359e-05
827,2.5007007007007007,7.004455407220001e-05
828,2.5036036036036036,6.826282612300955e-05
829,2.5065065065065064,6.629386719138487e-05
830,2.5094094094094093,6.41557640693046e-05
831,2.512312312312312,6.186624571289048e-05
832,2.5152152152152154,5.9442583839975414e-05
833,2.5181181181181183,5.6901493527673565e-05
834,2.521021021021021,5.4259033809946254e-05
835,2.523923923923924,5.1530508275171825e-05
836,2.526826826826827,4.873068761772122e-05
837,2.5297297297297296,4.587501006185199e-05
838,2.5326326326326325,4.297853409042841e-05
839,2.5355355355355353,4.00555273423741e-05
840,2.5384384384384386,3.711948080698732e-05
841,2.5413413413413415,3.418312167905601e-05
842,2.5442442442442443,3.12584272412266e-05
843,2.547147147147147,2.8356709197092678e-05
844,2.55005005005005,2.548854174016871e-05
845,2.552952952952953,2.2663739759481194e-05
846,2.5558558558558557,1.989140891580888e-05
847,2.5587587587587586,1.717995939807853e-05
848,2.561661661661662,1.453711967976027e-05
849,2.5645645645645647,1.1969950275264937e-05
850,2.5674674674674676,9.484857496337411e-06
851,2.5703703703703704,7.0876072084539415e-06
852,2.5732732732732733,4.7833385872175e-06
853,2.576176176176176,2.5765778747535345e-06
854,2.579079079079079,4.7125213610569283e-07
855,2.581981981981982,-1.5292969843684373e-06
856,2.5848848848848847,-3.4222995066015534e-06
857,2.587787787787788,-5.20554335842125e-06
858,2.590690690690691,-6.877360619153064e-06
859,2.5935935935935936,-8.436613763226513e-06
860,2.5964964964964965,-9.882681903778165e-06
861,2.5993993993993993,-1.1215447036256188e-05
862,2.602302302302302,-1.2435280282024625e-05
863,2.605205205205205,-1.354302813196765e-05
864,2.608108108108108,-1.4539998690093815e-05
865,2.611011011011011,-1.542794791714047e-05
866,2.613913913913914,-1.620905988262477e-05
867,2.616816816816817,-1.6885394649682327e-05
868,2.6197197197197197,-1.7459439611264333e-05
869,2.6226226226226226,-1.7934213614863758e-05
870,2.6255255255255254,-1.8312922390824226e-05
871,2.6284284284284283,-1.8598943566110608e-05
872,2.631331331331331,-1.8795811678079457e-05
873,2.6342342342342344,-1.8907203188249612e-05
874,2.6371371371371373,-1.893692149607262e-05
875,2.64004004004004,-1.8888881952703393e-05
876,2.642942942942943,-1.876709687477065e-05
877,2.645845845845846,-1.8575660558147437e-05
878,2.6487487487487487,-1.8318734291721692e-05
879,2.6516516516516515,-1.8000531371166737e-05
880,2.6545545545545544,-1.7625302112711816e-05
881,2.6574574574574577,-1.719731886691253e-05
882,2.6603603603603605,-1.6720861032421685e-05
883,2.6632632632632633,-1.620020006975937e-05
884,2.666166166166166,-1.5639584515083745e-05
885,2.669069069069069,-1.5043224993961524e-05
886,2.671971971971972,-1.441527923513848e-05
887,2.6748748748748747,-1.3759837084309974e-05
888,2.6777777777777776,-1.3080905517891505e-05
889,2.680680680680681,-1.2382393656789069e-05
890,2.6835835835835837,-1.1668097780170168e-05
891,2.6864864864864866,-1.094168633923369e-05
892,2.6893893893893894,-1.0206684970980811e-05
893,2.6922922922922923,-9.466461511985451e-06
894,2.695195195195195,-8.72421101216481e-06
895,2.698098098098098,-7.98294074854986e-06
896,2.701001001001001,-7.245455239055875e-06
897,2.7039039039039037,-6.5143413299213795e-06
898,2.706806806806807,-5.791951557553317e-06
899,2.70970970970971,-5.080524964803465e-06
900,2.7126126126126127,-4.382406573503394e-06
901,2.7155155155155155,-3.699802446705583e-06
902,2.7184184184184184,-3.0347307560622346e-06
903,2.721321321321321,-2.3890242018693293e-06
904,2.724224224224224,-1.7643365318633079e-06
905,2.727127127127127,-1.1621481395491963e-06
906,2.73003003003003,-5.837716625285833e-07
907,2.732932932932933,-3.035758082806134e-08
908,2.735835835835836,4.971001847731997e-07
909,2.7387387387387387,9.97758674415023e-07
910,2.7416416416416416,1.470920290828206e-06
911,2.7445445445445444,1.9160272010064403e-06
912,2.7474474474474473,2.3326557378782296e-06
913,2.75035035035035,2.7205108019787857e-06
914,2.7532532532532534,3.0794202631219956e-06
915,2.7561561561561563,3.4093293620721224e-06
916,2.759059059059059,3.71029511221604e-06
917,2.761961961961962,3.982480701234914e-06
918,2.764864864864865,4.226149892776183e-06
919,2.7677677677677677,4.441661428125451e-06
920,2.7706706706706705,4.629463427878414e-06
921,2.7735735735735734,4.790087793612756e-06
922,2.7764764764764767,4.924144609560087e-06
923,2.7793793793793795,5.032316544277777e-06
924,2.7822822822822824,5.115353252320974e-06
925,2.785185185185185,5.174065775914448e-06
926,2.788088088088088,5.20932094662451e-06
927,2.790990990990991,5.222035787030923e-06
928,2.7938938938938938,5.213171912398815e-06
929,2.7967967967967966,5.1837299323506e-06
930,2.7996996996997,5.134743852537851e-06
931,2.8026026026026027,5.067269155973068e-06
932,2.8055055055055056,4.982334480784598e-06
933,2.8084084084084084,4.881079933758961e-06
934,2.8113113113113113,4.764669291671944e-06
935,2.814214214214214,4.634258428839597e-06
936,2.817117117117117,4.490993635690941e-06
937,2.82002002002002,4.336009937340659e-06
938,2.822922922922923,4.170429412161762e-06
939,2.825825825825826,3.995359510358387e-06
940,2.828728728728729,3.811891372538339e-06
941,2.8316316316316317,3.621098148285884e-06
942,2.8345345345345345,3.42403331473442e-06
943,2.8374374374374374,3.22172899513917e-06
944,2.84034034034034,3.015194277449879e-06
945,2.843243243243243,2.805413532883498e-06
946,2.846146146146146,2.5933447344968946e-06
947,2.849049049049049,2.379917775759496e-06
948,2.851951951951952,2.166032789126131e-06
949,2.854854854854855,1.9525584646095108e-06
950,2.8577577577577578,1.7403301562885253e-06
951,2.8606606606606606,1.5301464634998213e-06
952,2.8635635635635635,1.3227685949766113e-06
953,2.8664664664664663,1.1189196385464744e-06
954,2.869369369369369,9.192829015443936e-07
955,2.8722722722722724,7.245002586561512e-07
956,2.8751751751751753,5.35170499761868e-07
957,2.878078078078078,3.5184767777924734e-07
958,2.880980980980981,1.750394565071155e-07
959,2.883883883883884,5.20545846881559e-09
960,2.8867867867867867,-1.5724438724437147e-07
961,2.8896896896896895,-3.1195149712980496e-07
962,2.8925925925925924,-4.586102854300628e-07
963,2.8954954954954957,-5.969698162895372e-07
964,2.8983983983983985,-7.268354559109349e-07
965,2.9013013013013014,-8.480563905030175e-07
966,2.904204204204204,-9.60442369218516e-07
967,2.907107107107107,-1.0638560108785085e-06
968,2.91001001001001,-1.1582090880702844e-06
969,2.9129129129129128,-1.243454327367305e-06
970,2.9158158158158156,-1.3195836972082474e-06
971,2.918718718718719,-1.3866266957760545e-06
972,2.9216216216216218,-1.4446486388769353e-06
973,2.9245245245245246,-1.4937489478194658e-06
974,2.9274274274274275,-1.5340594372935913e-06
975,2.9303303303303303,-1.565742603249675e-06
976,2.933233233233233,-1.5889899107775404e-06
977,2.936136136136136,-1.604020081985512e-06
978,2.939039039039039,-1.6110773838794543e-06
979,2.941941941941942,-1.6104299162418145e-06
980,2.944844844844845,-1.602367899510665e-06
981,2.947747747747748,-1.587201962658741e-06
982,2.9506506506506507,-1.5652614310724828e-06
983,2.9535535535535535,-1.5368926144310762e-06
984,2.9564564564564564,-1.502457094585497e-06
985,2.9593593593593592,-1.4623300134375424e-06
986,2.962262262262262,-1.4168983608188824e-06
987,2.965165165165165,-1.3665592623700956e-06
988,2.968068068068068,-1.3117182674197022e-06
989,2.970970970970971,-1.252787636863239e-06
990,2.973873873873874,-1.1901846310422484e-06
991,2.9767767767767768,-1.1243297976233546e-06
992,2.9796796796796796,-1.055645259477296e-06
993,2.9825825825825825,-9.845530025579654e-07
994,2.9854854854854853,-9.114731637814487e-07
995,2.988388388388388,-8.368223189050724e-07
996,2.9912912912912915,-7.610117704064246e-07
997,2.9941941941941943,-6.84445835362447e-07
998,2.997097097097097,-6.07520133328407e-07
999,3.0,-5.306198742169809e-07

